Semi-analytical modeling of receive transfer function and thermal noise of integrated photonic ultrasound transducers

Ultrasound transducers (UTs) are extensively used in several applications across a multitude of disciplines. A new type of UTs namely integrated photonic ultrasound transducers (IPUTs) possess superior performance due to the presence of optical interrogation systems, avoiding electric crosstalk and thermal electronic noise of the sensor. However, a major component of the IPUT's noise floor is its thermal acoustic noise. Several studies have been proposed to characterize IPUTs' behavior; nevertheless, these are either incomplete (model only the thermal noise) or targeted to characterize specific responses such as static behavior, in which the modeled receive transfer function (RTF) is about two orders lower than the experiments. In this study, we develop semi-analytical models based on time-domain finite element analysis and analytical expressions to characterize the RTF and thermal noise-induced noise equivalent pressure of IPUTs. We validate the models by comparing them with the literature, where we obtain a close match between them.

==> figures/NEP_Q.dat <==
1	0.261422836
1.02	0.256296898
1.04	0.251368112
1.06	0.246625317
1.08	0.242058182
1.1	0.237657124
1.12	0.233413247
1.14	0.229318277
1.16	0.225364514
1.18	0.221544776
1.2	0.217852363
1.22	0.214281013
1.24	0.210824868
1.26	0.207478441
1.28	0.204236591
1.3	0.201094489
1.32	0.198047603
1.34	0.195091669
1.36	0.192222674
1.38	0.189436838
1.4	0.186730597
1.42	0.184100589
1.44	0.181543636
1.46	0.179056737
1.48	0.176637051
1.5	0.174281891
1.52	0.171988708
1.54	0.169755088
1.56	0.167578741
1.58	0.165457491
1.6	0.163389273
1.62	0.161372121
1.64	0.159404168
1.66	0.157483636
1.68	0.155608831
1.7	0.153778139
1.72	0.151990021
1.74	0.150243009
1.76	0.148535702
1.78	0.146866762
1.8	0.145234909
1.82	0.143638921
1.84	0.142077628
1.86	0.140549912
1.88	0.1390547
1.9	0.137590966
1.92	0.136157727
1.94	0.134754039
1.96	0.133378998
1.98	0.132031735
2	0.130711418
2.02	0.129417246
2.04	0.128148449
2.06	0.126904289
2.08	0.125684056
2.1	0.124487065
2.12	0.123312659
2.14	0.122160204
2.16	0.121029091
2.18	0.119918732
2.2	0.118828562
2.22	0.117758034
2.24	0.116706623
2.26	0.115673821
2.28	0.114659139
2.3	0.113662103
2.32	0.112682257
2.34	0.111719161
2.36	0.110772388
2.38	0.109841528
2.4	0.108926182
2.42	0.108025965
2.44	0.107140507
2.46	0.106269446
2.48	0.105412434
2.5	0.104569134
2.52	0.103739221
2.54	0.102922376
2.56	0.102118295
2.58	0.101326681
2.6	0.100547245
2.62	0.099779708
2.64	0.099023802
2.66	0.098279262
2.68	0.097545834
2.7	0.096823273
2.72	0.096111337
2.74	0.095409794
2.76	0.094718419
2.78	0.094036991
2.8	0.093365299
2.82	0.092703133
2.84	0.092050294
2.86	0.091406586
2.88	0.090771818
2.9	0.090145806
2.92	0.089528369
2.94	0.088919332
2.96	0.088318526
2.98	0.087725784
3	0.087140945
3.02	0.086563853
3.04	0.085994354
3.06	0.085432299
3.08	0.084877544
3.1	0.084329947
3.12	0.083789371
3.14	0.08325568
3.16	0.082728746
3.18	0.082208439
3.2	0.081694636
3.22	0.081187216
3.24	0.080686061
3.26	0.080191054
3.28	0.079702084
3.3	0.079219041
3.32	0.078741818
3.34	0.07827031
3.36	0.077804416
3.38	0.077344034
3.4	0.076889069
3.42	0.076439426
3.44	0.075995011
3.46	0.075555733
3.48	0.075121505
3.5	0.074692239
3.52	0.074267851
3.54	0.073848259
3.56	0.073433381
3.58	0.073023139
3.6	0.072617454
3.62	0.072216253
3.64	0.07181946
3.66	0.071427004
3.68	0.071038814
3.7	0.070654821
3.72	0.070274956
3.74	0.069899154
3.76	0.06952735
3.78	0.06915948
3.8	0.068795483
3.82	0.068435297
3.84	0.068078864
3.86	0.067726123
3.88	0.06737702
3.9	0.067031496
3.92	0.066689499
3.94	0.066350974
3.96	0.066015868
3.98	0.06568413
4	0.065355709
4.02	0.065030556
4.04	0.064708623
4.06	0.064389861
4.08	0.064074225
4.1	0.063761667
4.12	0.063452145
4.14	0.063145613
4.16	0.062842028
4.18	0.062541348
4.2	0.062243532
4.22	0.061948539
4.24	0.061656329
4.26	0.061366863
4.28	0.061080102
4.3	0.060796008
4.32	0.060514545
4.34	0.060235677
4.36	0.059959366
4.38	0.059685579
4.4	0.059414281
4.42	0.059145438
4.44	0.058879017
4.46	0.058614986
4.48	0.058353312
4.5	0.058093964
4.52	0.057836911
4.54	0.057582122
4.56	0.057329569
4.58	0.057079222
4.6	0.056831051
4.62	0.056585029
4.64	0.056341128
4.66	0.056099321
4.68	0.05585958
4.7	0.05562188
4.72	0.055386194
4.74	0.055152497
4.76	0.054920764
4.78	0.05469097
4.8	0.054463091
4.82	0.054237103
4.84	0.054012983
4.86	0.053790707
4.88	0.053570253
4.9	0.053351599
4.92	0.053134723
4.94	0.052919602
4.96	0.052706217
4.98	0.052494545
5	0.052284567
5.02	0.052076262
5.04	0.05186961
5.06	0.051664592
5.08	0.051461188
5.1	0.05125938
5.12	0.051059148
5.14	0.050860474
5.16	0.05066334
5.18	0.050467729
5.2	0.050273622
5.22	0.050081003
5.24	0.049889854
5.26	0.049700159
5.28	0.049511901
5.3	0.049325063
5.32	0.049139631
5.34	0.048955587
5.36	0.048772917
5.38	0.048591605
5.4	0.048411636
5.42	0.048232996
5.44	0.048055668
5.46	0.04787964
5.48	0.047704897
5.5	0.047531425
5.52	0.047359209
5.54	0.047188238
5.56	0.047018496
5.58	0.046849971
5.6	0.046682649
5.62	0.046516519
5.64	0.046351567
5.66	0.04618778
5.68	0.046025147
5.7	0.045863655
5.72	0.045703293
5.74	0.045544048
5.76	0.045385909
5.78	0.045228864
5.8	0.045072903
5.82	0.044918013
5.84	0.044764184
5.86	0.044611405
5.88	0.044459666
5.9	0.044308955
5.92	0.044159263
5.94	0.044010578
5.96	0.043862892
5.98	0.043716193
6	0.043570473
6.02	0.04342572
6.04	0.043281927
6.06	0.043139082
6.08	0.042997177
6.1	0.042856203
6.12	0.04271615
6.14	0.042577009
6.16	0.042438772
6.18	0.04230143
6.2	0.042164974
6.22	0.042029395
6.24	0.041894685
6.26	0.041760836
6.28	0.04162784
6.3	0.041495688
6.32	0.041364373
6.34	0.041233886
6.36	0.04110422
6.38	0.040975366
6.4	0.040847318
6.42	0.040720068
6.44	0.040593608
6.46	0.040467931
6.48	0.04034303
6.5	0.040218898
6.52	0.040095527
6.54	0.039972911
6.56	0.039851042
6.58	0.039729914
6.6	0.039609521
6.62	0.039489854
6.64	0.039370909
6.66	0.039252678
6.68	0.039135155
6.7	0.039018334
6.72	0.038902208
6.74	0.038786771
6.76	0.038672017
6.78	0.03855794
6.8	0.038444535
6.82	0.038331794
6.84	0.038219713
6.86	0.038108285
6.88	0.037997505
6.9	0.037887368
6.92	0.037777866
6.94	0.037668997
6.96	0.037560752
6.98	0.037453128
7	0.037346119
7.02	0.03723972
7.04	0.037133926
7.06	0.03702873
7.08	0.036924129
7.1	0.036820118
7.12	0.03671669
7.14	0.036613843
7.16	0.036511569
7.18	0.036409866
7.2	0.036308727
7.22	0.036208149
7.24	0.036108127
7.26	0.036008655
7.28	0.03590973
7.3	0.035811347
7.32	0.035713502
7.34	0.03561619
7.36	0.035519407
7.38	0.035423149
7.4	0.03532741
7.42	0.035232188
7.44	0.035137478
7.46	0.035043276
7.48	0.034949577
7.5	0.034856378
7.52	0.034763675
7.54	0.034671464
7.56	0.03457974
7.58	0.034488501
7.6	0.034397742
7.62	0.034307459
7.64	0.034217649
7.66	0.034128308
7.68	0.034039432
7.7	0.033951018
7.72	0.033863062
7.74	0.03377556
7.76	0.03368851
7.78	0.033601907
7.8	0.033515748
7.82	0.03343003
7.84	0.03334475
7.86	0.033259903
7.88	0.033175487
7.9	0.033091498
7.92	0.033007934
7.94	0.03292479
7.96	0.032842065
7.98	0.032759754
8	0.032677855
8.02	0.032596364
8.04	0.032515278
8.06	0.032434595
8.08	0.032354311
8.1	0.032274424
8.12	0.032194931
8.14	0.032115828
8.16	0.032037112
8.18	0.031958782
8.2	0.031880834
8.22	0.031803265
8.24	0.031726072
8.26	0.031649254
8.28	0.031572806
8.3	0.031496727
8.32	0.031421014
8.34	0.031345664
8.36	0.031270674
8.38	0.031196042
8.4	0.031121766
8.42	0.031047843
8.44	0.03097427
8.46	0.030901044
8.48	0.030828165
8.5	0.030755628
8.52	0.030683431
8.54	0.030611573
8.56	0.030540051
8.58	0.030468862
8.6	0.030398004
8.62	0.030327475
8.64	0.030257273
8.66	0.030187394
8.68	0.030117838
8.7	0.030048602
8.72	0.029979683
8.74	0.02991108
8.76	0.02984279
8.78	0.02977481
8.8	0.02970714
8.82	0.029639777
8.84	0.029572719
8.86	0.029505963
8.88	0.029439509
8.9	0.029373352
8.92	0.029307493
8.94	0.029241928
8.96	0.029176656
8.98	0.029111674
9	0.029046982
9.02	0.028982576
9.04	0.028918455
9.06	0.028854618
9.08	0.028791061
9.1	0.028727784
9.12	0.028664785
9.14	0.028602061
9.16	0.028539611
9.18	0.028477433
9.2	0.028415526
9.22	0.028353887
9.24	0.028292515
9.26	0.028231408
9.28	0.028170564
9.3	0.028109982
9.32	0.028049661
9.34	0.027989597
9.36	0.02792979
9.38	0.027870238
9.4	0.02781094
9.42	0.027751893
9.44	0.027693097
9.46	0.027634549
9.48	0.027576249
9.5	0.027518193
9.52	0.027460382
9.54	0.027402813
9.56	0.027345485
9.58	0.027288396
9.6	0.027231545
9.62	0.027174931
9.64	0.027118551
9.66	0.027062405
9.68	0.027006491
9.7	0.026950808
9.72	0.026895354
9.74	0.026840127
9.76	0.026785127
9.78	0.026730351
9.8	0.0266758
9.82	0.02662147
9.84	0.026567361
9.86	0.026513472
9.88	0.026459801
9.9	0.026406347
9.92	0.026353108
9.94	0.026300084
9.96	0.026247273
9.98	0.026194673
10	0.026142284
10.02	0.026090103
10.04	0.026038131
10.06	0.025986365
10.08	0.025934805
10.1	0.025883449
10.12	0.025832296
10.14	0.025781345
10.16	0.025730594
10.18	0.025680043
10.2	0.02562969
10.22	0.025579534
10.24	0.025529574
10.26	0.025479809
10.28	0.025430237
10.3	0.025380858
10.32	0.02533167
10.34	0.025282673
10.36	0.025233864
10.38	0.025185244
10.4	0.025136811
10.42	0.025088564
10.44	0.025040502
10.46	0.024992623
10.48	0.024944927
10.5	0.024897413
10.52	0.024850079
10.54	0.024802926
10.56	0.02475595
10.58	0.024709153
10.6	0.024662532
10.62	0.024616086
10.64	0.024569815
10.66	0.024523718
10.68	0.024477794
10.7	0.024432041
10.72	0.024386459
10.74	0.024341046
10.76	0.024295803
10.78	0.024250727
10.8	0.024205818
10.82	0.024161075
10.84	0.024116498
10.86	0.024072084
10.88	0.024027834
10.9	0.023983746
10.92	0.02393982
10.94	0.023896054
10.96	0.023852449
10.98	0.023809001
11	0.023765712
11.02	0.02372258
11.04	0.023679605
11.06	0.023636784
11.08	0.023594119
11.1	0.023551607
11.12	0.023509248
11.14	0.023467041
11.16	0.023424985
11.18	0.02338308
11.2	0.023341325
11.22	0.023299718
11.24	0.023258259
11.26	0.023216948
11.28	0.023175783
11.3	0.023134764
11.32	0.02309389
11.34	0.02305316
11.36	0.023012574
11.38	0.02297213
11.4	0.022931828
11.42	0.022891667
11.44	0.022851647
11.46	0.022811766
11.48	0.022772024
11.5	0.022732421
11.52	0.022692955
11.54	0.022653625
11.56	0.022614432
11.58	0.022575374
11.6	0.022536451
11.62	0.022497662
11.64	0.022459007
11.66	0.022420483
11.68	0.022382092
11.7	0.022343832
11.72	0.022305703
11.74	0.022267703
11.76	0.022229833
11.78	0.022192091
11.8	0.022154478
11.82	0.022116991
11.84	0.022079631
11.86	0.022042398
11.88	0.022005289
11.9	0.021968306
11.92	0.021931446
11.94	0.02189471
11.96	0.021858097
11.98	0.021821606
12	0.021785236
12.02	0.021748988
12.04	0.02171286
12.06	0.021676852
12.08	0.021640963
12.1	0.021605193
12.12	0.021569541
12.14	0.021534006
12.16	0.021498588
12.18	0.021463287
12.2	0.021428101
12.22	0.021393031
12.24	0.021358075
12.26	0.021323233
12.28	0.021288505
12.3	0.021253889
12.32	0.021219386
12.34	0.021184995
12.36	0.021150715
12.38	0.021116546
12.4	0.021082487
12.42	0.021048538
12.44	0.021014697
12.46	0.020980966
12.48	0.020947343
12.5	0.020913827
12.52	0.020880418
12.54	0.020847116
12.56	0.02081392
12.58	0.02078083
12.6	0.020747844
12.62	0.020714963
12.64	0.020682186
12.66	0.020649513
12.68	0.020616943
12.7	0.020584475
12.72	0.02055211
12.74	0.020519846
12.76	0.020487683
12.78	0.020455621
12.8	0.020423659
12.82	0.020391797
12.84	0.020360034
12.86	0.02032837
12.88	0.020296804
12.9	0.020265336
12.92	0.020233966
12.94	0.020202692
12.96	0.020171515
12.98	0.020140434
13	0.020109449
13.02	0.020078559
13.04	0.020047764
13.06	0.020017062
13.08	0.019986455
13.1	0.019955942
13.12	0.019925521
13.14	0.019895193
13.16	0.019864957
13.18	0.019834813
13.2	0.01980476
13.22	0.019774798
13.24	0.019744927
13.26	0.019715146
13.28	0.019685455
13.3	0.019655852
13.32	0.019626339
13.34	0.019596914
13.36	0.019567578
13.38	0.019538329
13.4	0.019509167
13.42	0.019480092
13.44	0.019451104
13.46	0.019422202
13.48	0.019393385
13.5	0.019364655
13.52	0.019336009
13.54	0.019307447
13.56	0.01927897
13.58	0.019250577
13.6	0.019222267
13.62	0.019194041
13.64	0.019165897
13.66	0.019137836
13.68	0.019109856
13.7	0.019081959
13.72	0.019054143
13.74	0.019026407
13.76	0.018998753
13.78	0.018971178
13.8	0.018943684
13.82	0.018916269
13.84	0.018888933
13.86	0.018861676
13.88	0.018834498
13.9	0.018807398
13.92	0.018780376
13.94	0.018753432
13.96	0.018726564
13.98	0.018699774
14	0.01867306
14.02	0.018646422
14.04	0.01861986
14.06	0.018593374
14.08	0.018566963
14.1	0.018540627
14.12	0.018514365
14.14	0.018488178
14.16	0.018462065
14.18	0.018436025
14.2	0.018410059
14.22	0.018384166
14.24	0.018358345
14.26	0.018332597
14.28	0.018306921
14.3	0.018281317
14.32	0.018255785
14.34	0.018230323
14.36	0.018204933
14.38	0.018179613
14.4	0.018154364
14.42	0.018129184
14.44	0.018104075
14.46	0.018079034
14.48	0.018054063
14.5	0.018029161
14.52	0.018004328
14.54	0.017979562
14.56	0.017954865
14.58	0.017930236
14.6	0.017905674
14.62	0.017881179
14.64	0.017856751
14.66	0.01783239
14.68	0.017808095
14.7	0.017783866
14.72	0.017759704
14.74	0.017735606
14.76	0.017711574
14.78	0.017687607
14.8	0.017663705
14.82	0.017639867
14.84	0.017616094
14.86	0.017592385
14.88	0.017568739
14.9	0.017545157
14.92	0.017521638
14.94	0.017498182
14.96	0.017474789
14.98	0.017451458
15	0.017428189

==> figures/NEP_freq.dat <==
1.00E+05	0.003438909
1.10E+05	0.0037828
1.20E+05	0.004126691
1.30E+05	0.004470582
1.40E+05	0.004814473
1.50E+05	0.005158364
1.60E+05	0.005502255
1.70E+05	0.005846146
1.80E+05	0.006190037
1.90E+05	0.006533927
2.00E+05	0.006877818
2.10E+05	0.007221709
2.20E+05	0.0075656
2.30E+05	0.007909491
2.40E+05	0.008253382
2.50E+05	0.008597273
2.60E+05	0.008941164
2.70E+05	0.009285055
2.80E+05	0.009628946
2.90E+05	0.009972837
3.00E+05	0.010316728
3.10E+05	0.010660619
3.20E+05	0.011004509
3.30E+05	0.0113484
3.40E+05	0.011692291
3.50E+05	0.012036182
3.60E+05	0.012380073
3.70E+05	0.012723964
3.80E+05	0.013067855
3.90E+05	0.013411746
4.00E+05	0.013755637
4.10E+05	0.014099528
4.20E+05	0.014443419
4.30E+05	0.01478731
4.40E+05	0.015131201
4.50E+05	0.015475091
4.60E+05	0.015818982
4.70E+05	0.016162873
4.80E+05	0.016506764
4.90E+05	0.016850655
5.00E+05	0.017194546
5.10E+05	0.017538437
5.20E+05	0.017882328
5.30E+05	0.018226219
5.40E+05	0.01857011
5.50E+05	0.018914001
5.60E+05	0.019257892
5.70E+05	0.019601782
5.80E+05	0.019945673
5.90E+05	0.020289564
6.00E+05	0.020633455
6.10E+05	0.020977346
6.20E+05	0.021321237
6.30E+05	0.021665128
6.40E+05	0.022009019
6.50E+05	0.02235291
6.60E+05	0.022696801
6.70E+05	0.023040692
6.80E+05	0.023384583
6.90E+05	0.023728474
7.00E+05	0.024072364
7.10E+05	0.024416255
7.20E+05	0.024760146
7.30E+05	0.025104037
7.40E+05	0.025447928
7.50E+05	0.025791819
7.60E+05	0.02613571
7.70E+05	0.026479601
7.80E+05	0.026823492
7.90E+05	0.027167383
8.00E+05	0.027511274
8.10E+05	0.027855165
8.20E+05	0.028199055
8.30E+05	0.028542946
8.40E+05	0.028886837
8.50E+05	0.029230728
8.60E+05	0.029574619
8.70E+05	0.02991851
8.80E+05	0.030262401
8.90E+05	0.030606292
9.00E+05	0.030950183
9.10E+05	0.031294074
9.20E+05	0.031637965
9.30E+05	0.031981856
9.40E+05	0.032325747
9.50E+05	0.032669637
9.60E+05	0.033013528
9.70E+05	0.033357419
9.80E+05	0.03370131
9.90E+05	0.034045201
1.00E+06	0.034389092
1.01E+06	0.034732983
1.02E+06	0.035076874
1.03E+06	0.035420765
1.04E+06	0.035764656
1.05E+06	0.036108547
1.06E+06	0.036452438
1.07E+06	0.036796329
1.08E+06	0.037140219
1.09E+06	0.03748411
1.10E+06	0.037828001
1.11E+06	0.038171892
1.12E+06	0.038515783
1.13E+06	0.038859674
1.14E+06	0.039203565
1.15E+06	0.039547456
1.16E+06	0.039891347
1.17E+06	0.040235238
1.18E+06	0.040579129
1.19E+06	0.04092302
1.20E+06	0.04126691
1.21E+06	0.041610801
1.22E+06	0.041954692
1.23E+06	0.042298583
1.24E+06	0.042642474
1.25E+06	0.042986365
1.26E+06	0.043330256
1.27E+06	0.043674147
1.28E+06	0.044018038
1.29E+06	0.044361929
1.30E+06	0.04470582
1.31E+06	0.045049711
1.32E+06	0.045393602
1.33E+06	0.045737492
1.34E+06	0.046081383
1.35E+06	0.046425274
1.36E+06	0.046769165
1.37E+06	0.047113056
1.38E+06	0.047456947
1.39E+06	0.047800838
1.40E+06	0.048144729
1.41E+06	0.04848862
1.42E+06	0.048832511
1.43E+06	0.049176402
1.44E+06	0.049520293
1.45E+06	0.049864183
1.46E+06	0.050208074
1.47E+06	0.050551965
1.48E+06	0.050895856
1.49E+06	0.051239747
1.50E+06	0.051583638
1.51E+06	0.051927529
1.52E+06	0.05227142
1.53E+06	0.052615311
1.54E+06	0.052959202
1.55E+06	0.053303093
1.56E+06	0.053646984
1.57E+06	0.053990875
1.58E+06	0.054334765
1.59E+06	0.054678656
1.60E+06	0.055022547
1.61E+06	0.055366438
1.62E+06	0.055710329
1.63E+06	0.05605422
1.64E+06	0.056398111
1.65E+06	0.056742002
1.66E+06	0.057085893
1.67E+06	0.057429784
1.68E+06	0.057773675
1.69E+06	0.058117566
1.70E+06	0.058461457
1.71E+06	0.058805347
1.72E+06	0.059149238
1.73E+06	0.059493129
1.74E+06	0.05983702
1.75E+06	0.060180911
1.76E+06	0.060524802
1.77E+06	0.060868693
1.78E+06	0.061212584
1.79E+06	0.061556475
1.80E+06	0.061900366
1.81E+06	0.062244257
1.82E+06	0.062588148
1.83E+06	0.062932038
1.84E+06	0.063275929
1.85E+06	0.06361982
1.86E+06	0.063963711
1.87E+06	0.064307602
1.88E+06	0.064651493
1.89E+06	0.064995384
1.90E+06	0.065339275
1.91E+06	0.065683166
1.92E+06	0.066027057
1.93E+06	0.066370948
1.94E+06	0.066714839
1.95E+06	0.06705873
1.96E+06	0.06740262
1.97E+06	0.067746511
1.98E+06	0.068090402
1.99E+06	0.068434293
2.00E+06	0.068778184
2.01E+06	0.069122075
2.02E+06	0.069465966
2.03E+06	0.069809857
2.04E+06	0.070153748
2.05E+06	0.070497639
2.06E+06	0.07084153
2.07E+06	0.071185421
2.08E+06	0.071529311
2.09E+06	0.071873202
2.10E+06	0.072217093
2.11E+06	0.072560984
2.12E+06	0.072904875
2.13E+06	0.073248766
2.14E+06	0.073592657
2.15E+06	0.073936548
2.16E+06	0.074280439
2.17E+06	0.07462433
2.18E+06	0.074968221
2.19E+06	0.075312112
2.20E+06	0.075656003
2.21E+06	0.075999893
2.22E+06	0.076343784
2.23E+06	0.076687675
2.24E+06	0.077031566
2.25E+06	0.077375457
2.26E+06	0.077719348
2.27E+06	0.078063239
2.28E+06	0.07840713
2.29E+06	0.078751021
2.30E+06	0.079094912
2.31E+06	0.079438803
2.32E+06	0.079782694
2.33E+06	0.080126585
2.34E+06	0.080470475
2.35E+06	0.080814366
2.36E+06	0.081158257
2.37E+06	0.081502148
2.38E+06	0.081846039
2.39E+06	0.08218993
2.40E+06	0.082533821
2.41E+06	0.082877712
2.42E+06	0.083221603
2.43E+06	0.083565494
2.44E+06	0.083909385
2.45E+06	0.084253276
2.46E+06	0.084597166
2.47E+06	0.084941057
2.48E+06	0.085284948
2.49E+06	0.085628839
2.50E+06	0.08597273
2.51E+06	0.086316621
2.52E+06	0.086660512
2.53E+06	0.087004403
2.54E+06	0.087348294
2.55E+06	0.087692185
2.56E+06	0.088036076
2.57E+06	0.088379967
2.58E+06	0.088723858
2.59E+06	0.089067748
2.60E+06	0.089411639
2.61E+06	0.08975553
2.62E+06	0.090099421
2.63E+06	0.090443312
2.64E+06	0.090787203
2.65E+06	0.091131094
2.66E+06	0.091474985
2.67E+06	0.091818876
2.68E+06	0.092162767
2.69E+06	0.092506658
2.70E+06	0.092850549
2.71E+06	0.093194439
2.72E+06	0.09353833
2.73E+06	0.093882221
2.74E+06	0.094226112
2.75E+06	0.094570003
2.76E+06	0.094913894
2.77E+06	0.095257785
2.78E+06	0.095601676
2.79E+06	0.095945567
2.80E+06	0.096289458
2.81E+06	0.096633349
2.82E+06	0.09697724
2.83E+06	0.097321131
2.84E+06	0.097665021
2.85E+06	0.098008912
2.86E+06	0.098352803
2.87E+06	0.098696694
2.88E+06	0.099040585
2.89E+06	0.099384476
2.90E+06	0.099728367
2.91E+06	0.100072258
2.92E+06	0.100416149
2.93E+06	0.10076004
2.94E+06	0.101103931
2.95E+06	0.101447822
2.96E+06	0.101791713
2.97E+06	0.102135603
2.98E+06	0.102479494
2.99E+06	0.102823385
3.00E+06	0.103167276
3.01E+06	0.103511167
3.02E+06	0.103855058
3.03E+06	0.104198949
3.04E+06	0.10454284
3.05E+06	0.104886731
3.06E+06	0.105230622
3.07E+06	0.105574513
3.08E+06	0.105918404
3.09E+06	0.106262294
3.10E+06	0.106606185
3.11E+06	0.106950076
3.12E+06	0.107293967
3.13E+06	0.107637858
3.14E+06	0.107981749
3.15E+06	0.10832564
3.16E+06	0.108669531
3.17E+06	0.109013422
3.18E+06	0.109357313
3.19E+06	0.109701204
3.20E+06	0.110045095
3.21E+06	0.110388986
3.22E+06	0.110732876
3.23E+06	0.111076767
3.24E+06	0.111420658
3.25E+06	0.111764549
3.26E+06	0.11210844
3.27E+06	0.112452331
3.28E+06	0.112796222
3.29E+06	0.113140113
3.30E+06	0.113484004
3.31E+06	0.113827895
3.32E+06	0.114171786
3.33E+06	0.114515677
3.34E+06	0.114859567
3.35E+06	0.115203458
3.36E+06	0.115547349
3.37E+06	0.11589124
3.38E+06	0.116235131
3.39E+06	0.116579022
3.40E+06	0.116922913
3.41E+06	0.117266804
3.42E+06	0.117610695
3.43E+06	0.117954586
3.44E+06	0.118298477
3.45E+06	0.118642368
3.46E+06	0.118986259
3.47E+06	0.119330149
3.48E+06	0.11967404
3.49E+06	0.120017931
3.50E+06	0.120361822
3.51E+06	0.120705713
3.52E+06	0.121049604
3.53E+06	0.121393495
3.54E+06	0.121737386
3.55E+06	0.122081277
3.56E+06	0.122425168
3.57E+06	0.122769059
3.58E+06	0.12311295
3.59E+06	0.123456841
3.60E+06	0.123800731
3.61E+06	0.124144622
3.62E+06	0.124488513
3.63E+06	0.124832404
3.64E+06	0.125176295
3.65E+06	0.125520186
3.66E+06	0.125864077
3.67E+06	0.126207968
3.68E+06	0.126551859
3.69E+06	0.12689575
3.70E+06	0.127239641
3.71E+06	0.127583532
3.72E+06	0.127927422
3.73E+06	0.128271313
3.74E+06	0.128615204
3.75E+06	0.128959095
3.76E+06	0.129302986
3.77E+06	0.129646877
3.78E+06	0.129990768
3.79E+06	0.130334659
3.80E+06	0.13067855
3.81E+06	0.131022441
3.82E+06	0.131366332
3.83E+06	0.131710223
3.84E+06	0.132054114
3.85E+06	0.132398004
3.86E+06	0.132741895
3.87E+06	0.133085786
3.88E+06	0.133429677
3.89E+06	0.133773568
3.90E+06	0.134117459
3.91E+06	0.13446135
3.92E+06	0.134805241
3.93E+06	0.135149132
3.94E+06	0.135493023
3.95E+06	0.135836914
3.96E+06	0.136180805
3.97E+06	0.136524696
3.98E+06	0.136868586
3.99E+06	0.137212477
4.00E+06	0.137556368
4.01E+06	0.137900259
4.02E+06	0.13824415
4.03E+06	0.138588041
4.04E+06	0.138931932
4.05E+06	0.139275823
4.06E+06	0.139619714
4.07E+06	0.139963605
4.08E+06	0.140307496
4.09E+06	0.140651387
4.10E+06	0.140995277
4.11E+06	0.141339168
4.12E+06	0.141683059
4.13E+06	0.14202695
4.14E+06	0.142370841
4.15E+06	0.142714732
4.16E+06	0.143058623
4.17E+06	0.143402514
4.18E+06	0.143746405
4.19E+06	0.144090296
4.20E+06	0.144434187
4.21E+06	0.144778078
4.22E+06	0.145121969
4.23E+06	0.145465859
4.24E+06	0.14580975
4.25E+06	0.146153641
4.26E+06	0.146497532
4.27E+06	0.146841423
4.28E+06	0.147185314
4.29E+06	0.147529205
4.30E+06	0.147873096
4.31E+06	0.148216987
4.32E+06	0.148560878
4.33E+06	0.148904769
4.34E+06	0.14924866
4.35E+06	0.14959255
4.36E+06	0.149936441
4.37E+06	0.150280332
4.38E+06	0.150624223
4.39E+06	0.150968114
4.40E+06	0.151312005
4.41E+06	0.151655896
4.42E+06	0.151999787
4.43E+06	0.152343678
4.44E+06	0.152687569
4.45E+06	0.15303146
4.46E+06	0.153375351
4.47E+06	0.153719242
4.48E+06	0.154063132
4.49E+06	0.154407023
4.50E+06	0.154750914
4.51E+06	0.155094805
4.52E+06	0.155438696
4.53E+06	0.155782587
4.54E+06	0.156126478
4.55E+06	0.156470369
4.56E+06	0.15681426
4.57E+06	0.157158151
4.58E+06	0.157502042
4.59E+06	0.157845933
4.60E+06	0.158189824
4.61E+06	0.158533714
4.62E+06	0.158877605
4.63E+06	0.159221496
4.64E+06	0.159565387
4.65E+06	0.159909278
4.66E+06	0.160253169
4.67E+06	0.16059706
4.68E+06	0.160940951
4.69E+06	0.161284842
4.70E+06	0.161628733
4.71E+06	0.161972624
4.72E+06	0.162316515
4.73E+06	0.162660405
4.74E+06	0.163004296
4.75E+06	0.163348187
4.76E+06	0.163692078
4.77E+06	0.164035969
4.78E+06	0.16437986
4.79E+06	0.164723751
4.80E+06	0.165067642
4.81E+06	0.165411533
4.82E+06	0.165755424
4.83E+06	0.166099315
4.84E+06	0.166443206
4.85E+06	0.166787097
4.86E+06	0.167130987
4.87E+06	0.167474878
4.88E+06	0.167818769
4.89E+06	0.16816266
4.90E+06	0.168506551
4.91E+06	0.168850442
4.92E+06	0.169194333
4.93E+06	0.169538224
4.94E+06	0.169882115
4.95E+06	0.170226006
4.96E+06	0.170569897
4.97E+06	0.170913788
4.98E+06	0.171257678
4.99E+06	0.171601569
5.00E+06	0.17194546

==> figures/wouter_angular_stress_freq.dat <==
0	-709450.9041
7.85714E-09	-704195.853
1.57143E-08	-698931.9986
2.35714E-08	-693659.3409
3.14286E-08	-688377.8799
3.92857E-08	-683087.6155
4.71429E-08	-677788.5479
5.5E-08	-672480.677
6.28571E-08	-667164.0028
7.07143E-08	-661838.5253
7.85714E-08	-656504.2445
8.64286E-08	-651161.1604
9.42857E-08	-645809.273
1.02143E-07	-640448.5824
1.1E-07	-635079.0884
1.17857E-07	-629700.7911
1.25714E-07	-624313.6905
1.33571E-07	-618917.7866
1.41429E-07	-613513.0795
1.49286E-07	-608099.569
1.57143E-07	-602677.2552
0.000000165	-597246.1382
1.72857E-07	-591806.2178
1.80714E-07	-586357.4941
1.88571E-07	-580899.9672
1.96429E-07	-575433.6369
2.04286E-07	-569958.5034
2.12143E-07	-564474.5665
0.00000022	-558981.8264



==> figures/wouter_axial_stress_freq.dat <==
0	14447.22949
7.85714E-09	14260.43998
1.57143E-08	14070.61849
2.35714E-08	13877.76503
3.14286E-08	13681.8796
3.92857E-08	13482.96219
4.71429E-08	13281.0128
5.5E-08	13076.03144
6.28571E-08	12868.01811
7.07143E-08	12656.9728
7.85714E-08	12442.89551
8.64286E-08	12225.78625
9.42857E-08	12005.64502
1.02143E-07	11782.47182
1.1E-07	11556.26663
1.17857E-07	11327.02948
1.25714E-07	11094.76035
1.33571E-07	10859.45925
1.41429E-07	10621.12617
1.49286E-07	10379.76112
1.57143E-07	10135.36409
0.000000165	9887.935092
1.72857E-07	9637.47412
1.80714E-07	9383.981175
1.88571E-07	9127.456257
1.96429E-07	8867.899367
2.04286E-07	8605.310503
2.12143E-07	8339.68967
0.00000022	8071.036863



==> figures/wouter_disp_freq.dat <==
0	1.56E-25
20404.0404	1.91E-11
40808.08081	4.27E-11
61212.12121	6.55E-11
81616.16162	8.59E-11
102020.202	1.11E-10
122424.2424	1.40E-10
142828.2828	1.68E-10
163232.3232	1.97E-10
183636.3636	2.34E-10
204040.404	2.74E-10
224444.4444	3.14E-10
244848.4848	3.61E-10
265252.5253	4.18E-10
285656.5657	4.76E-10
306060.6061	5.39E-10
326464.6465	6.16E-10
346868.6869	7.05E-10
367272.7273	7.97E-10
387676.7677	9.06E-10
408080.8081	1.04E-09
428484.8485	1.19E-09
448888.8889	1.37E-09
469292.9293	1.59E-09
489696.9697	1.88E-09
510101.0101	2.25E-09
530505.0505	2.76E-09
550909.0909	3.54E-09
571313.1313	4.78E-09
591717.1717	6.85E-09
612121.2121	9.29E-09
632525.2525	8.02E-09
652929.2929	5.35E-09
673333.3333	3.71E-09
693737.3737	2.76E-09
714141.4141	2.15E-09
734545.4545	1.71E-09
754949.4949	1.40E-09
775353.5354	1.16E-09
795757.5758	9.72E-10
816161.6162	8.15E-10
836565.6566	6.95E-10
856969.697	5.94E-10
877373.7374	5.01E-10
897777.7778	4.26E-10
918181.8182	3.67E-10
938585.8586	3.11E-10
958989.899	2.62E-10
979393.9394	2.24E-10
999797.9798	1.92E-10
1020202.02	1.59E-10
1040606.061	1.33E-10
1061010.101	1.14E-10
1081414.141	9.54E-11
1101818.182	7.72E-11
1122222.222	6.56E-11
1142626.263	5.59E-11
1163030.303	4.43E-11
1183434.343	3.56E-11
1203838.384	3.12E-11
1224242.424	2.53E-11
1244646.465	1.87E-11
1265050.505	1.60E-11
1285454.545	1.41E-11
1305858.586	9.97E-12
1326262.626	7.16E-12
1346666.667	7.30E-12
1367070.707	5.96E-12
1387474.747	3.12E-12
1407878.788	3.07E-12
1428282.828	3.52E-12
1448686.869	2.04E-12
1469090.909	6.44E-13
1489494.949	1.86E-12
1509898.99	1.69E-12

==> figures/wouter_disp_freq_3D.dat <==
0	2.14E-25
18326.6129	1.75E-11
36653.22581	3.21E-11
54979.83871	5.17E-11
73306.45161	6.88E-11
91633.06452	8.69E-11
109959.6774	1.10E-10
128286.2903	1.29E-10
146612.9032	1.53E-10
164939.5161	1.80E-10
183266.129	2.05E-10
201592.7419	2.38E-10
219919.3548	2.70E-10
238245.9677	3.06E-10
256572.5806	3.49E-10
274899.1935	3.90E-10
293225.8065	4.41E-10
311552.4194	4.97E-10
329879.0323	5.54E-10
348205.6452	6.25E-10
366532.2581	6.99E-10
384858.871	7.82E-10
403185.4839	8.85E-10
421512.0968	9.91E-10
439838.7097	1.12E-09
458165.3226	1.28E-09
476491.9355	1.46E-09
494818.5484	1.69E-09
513145.1613	1.99E-09
531471.7742	2.37E-09
549798.3871	2.94E-09
568125	3.75E-09
586451.6129	5.06E-09
604778.2258	7.06E-09
623104.8387	8.30E-09
641431.4516	6.59E-09
659758.0645	4.57E-09
678084.6774	3.29E-09
696411.2903	2.52E-09
714737.9032	1.99E-09
733064.5161	1.61E-09
751391.129	1.34E-09
769717.7419	1.12E-09
788044.3548	9.51E-10
806370.9677	8.14E-10
824697.5806	6.91E-10
843024.1935	6.02E-10
861350.8065	5.17E-10
879677.4194	4.44E-10
898004.0323	3.89E-10
916330.6452	3.31E-10
934657.2581	2.88E-10
952983.871	2.51E-10
971310.4839	2.12E-10
989637.0968	1.86E-10
1007963.71	1.59E-10
1026290.323	1.34E-10
1044616.935	1.18E-10
1062943.548	9.76E-11
1081270.161	8.37E-11
1099596.774	7.31E-11
1117923.387	5.85E-11
1136250	5.18E-11
1154576.613	4.34E-11
1172903.226	3.41E-11
1191229.839	3.17E-11
1209556.452	2.45E-11
1227883.065	2.02E-11
1246209.677	1.87E-11
1264536.29	1.28E-11
1282862.903	1.21E-11
1301189.516	1.03E-11
1319516.129	6.31E-12
1337842.742	7.49E-12
1356169.355	5.04E-12
1374495.968	3.43E-12
1392822.581	4.64E-12
1411149.194	1.85E-12
1429475.806	2.50E-12
1447802.419	2.71E-12
1466129.032	8.24E-14
1484455.645	2.06E-12
1502782.258	1.51E-12
1521108.871	7.81E-13
1539435.484	1.65E-12
1557762.097	9.74E-13
1576088.71	1.09E-12
1594415.323	1.30E-12
1612741.935	9.21E-13
1631068.548	1.14E-12
1649395.161	1.10E-12
1667721.774	9.71E-13
1686048.387	1.08E-12
1704375	9.99E-13
1722701.613	9.85E-13
1741028.226	1.01E-12
1759354.839	9.59E-13
1777681.452	9.65E-13
1796008.065	9.56E-13
1814334.677	9.32E-13
1832661.29	9.32E-13
1850987.903	9.17E-13
1869314.516	9.05E-13
1887641.129	8.98E-13
1905967.742	8.86E-13
1924294.355	8.77E-13
1942620.968	8.68E-13
1960947.581	8.58E-13
1979274.194	8.50E-13
1997600.806	8.41E-13
2015927.419	8.33E-13
2034254.032	8.24E-13
2052580.645	8.17E-13
2070907.258	8.10E-13
2089233.871	8.01E-13
2107560.484	7.96E-13
2125887.097	7.87E-13
2144213.71	7.79E-13
2162540.323	7.76E-13
2180866.935	7.64E-13
2199193.548	7.61E-13
2217520.161	7.57E-13
2235846.774	7.42E-13
2254173.387	7.48E-13
2272500	7.35E-13
2290826.613	7.22E-13
2309153.226	7.40E-13
2327479.839	7.06E-13
2345806.452	7.14E-13
2364133.065	7.32E-13
2382459.677	6.61E-13
2400786.29	7.53E-13
2419112.903	6.55E-13
2437439.516	7.79E-13
2455766.129	6.47E-13
2474092.742	7.12E-13
2492419.355	7.03E-13
2510745.968	6.27E-13
2529072.581	7.12E-13
2547399.194	6.30E-13
2565725.806	6.74E-13
2584052.419	6.59E-13
2602379.032	6.27E-13
2620705.645	6.83E-13
2639032.258	6.06E-13
2657358.871	6.58E-13
2675685.484	6.55E-13
2694012.097	5.79E-13
2712338.71	6.93E-13
2730665.323	5.91E-13
2748991.935	6.05E-13
2767318.548	7.03E-13
2785645.161	5.12E-13
2803971.774	6.78E-13
2822298.387	6.60E-13
2840625	4.76E-13
2858951.613	7.69E-13
2877278.226	5.37E-13
2895604.839	5.73E-13
2913931.452	8.43E-13
2932258.065	2.81E-13
2950584.677	8.97E-13
2968911.29	8.21E-13
2987237.903	7.88E-13
3005564.516	1.25E-12
3023891.129	4.67E-13
3042217.742	9.63E-13
3060544.355	3.47E-13
3078870.968	6.76E-13
3097197.581	6.44E-13
3115524.194	4.59E-13
3133850.806	6.56E-13
3152177.419	5.39E-13
3170504.032	5.38E-13
3188830.645	6.07E-13
3207157.258	5.20E-13
3225483.871	5.65E-13
3243810.484	5.67E-13
3262137.097	5.29E-13
3280463.71	5.64E-13
3298790.323	5.45E-13
3317116.935	5.38E-13
3335443.548	5.52E-13
3353770.161	5.37E-13
3372096.774	5.40E-13
3390423.387	5.41E-13
3408750	5.34E-13
3427076.613	5.37E-13
3445403.226	5.34E-13
3463729.839	5.31E-13
3482056.452	5.31E-13
3500383.065	5.29E-13
3518709.677	5.28E-13
3537036.29	5.27E-13
3555362.903	5.25E-13
3573689.516	5.24E-13
3592016.129	5.22E-13
3610342.742	5.21E-13
3628669.355	5.20E-13
3646995.968	5.19E-13
3665322.581	5.18E-13
3683649.194	5.16E-13
3701975.806	5.16E-13
3720302.419	5.14E-13
3738629.032	5.13E-13
3756955.645	5.13E-13
3775282.258	5.10E-13
3793608.871	5.10E-13
3811935.484	5.11E-13
3830262.097	5.05E-13
3848588.71	5.10E-13
3866915.323	5.08E-13
3885241.935	5.00E-13
3903568.548	5.13E-13
3921895.161	4.99E-13
3940221.774	4.99E-13
3958548.387	5.19E-13
3976875	4.82E-13
3995201.613	5.11E-13
4013528.226	5.16E-13
4031854.839	4.60E-13
4050181.452	5.44E-13
4068508.065	4.88E-13
4086834.677	4.61E-13
4105161.29	5.93E-13
4123487.903	4.03E-13
4141814.516	5.47E-13
4160141.129	6.30E-13
4178467.742	2.47E-13
4196794.355	8.40E-13
4215120.968	5.46E-13
4233447.581	1.00E-12
4251774.194	1.04E-12
4270100.806	7.14E-13
4288427.419	9.19E-13
4306754.032	1.31E-13
4325080.645	7.32E-13
4343407.258	5.57E-13
4361733.871	3.67E-13
4380060.484	6.73E-13
4398387.097	4.18E-13
4416713.71	4.82E-13
4435040.323	6.03E-13
4453366.935	3.95E-13
4471693.548	5.24E-13
4490020.161	5.52E-13
4508346.774	4.11E-13
4526673.387	5.33E-13
4545000	5.33E-13


==> figures/wouter_disp_time.dat <==
5.00E-05	1.63E-18
5.01E-05	-4.87E-19
5.02E-05	-7.50E-19
5.02E-05	-5.29E-19
5.03E-05	1.04E-18
5.04E-05	3.46E-19
5.05E-05	-7.85E-19
5.06E-05	-8.18E-19
5.07E-05	2.61E-19
5.07E-05	2.11E-18
5.08E-05	1.24E-18
5.09E-05	-3.07E-18
5.10E-05	-1.56E-18
5.11E-05	1.64E-18
5.12E-05	9.84E-19
5.12E-05	2.12E-19
5.13E-05	-1.34E-18
5.14E-05	5.44E-19
5.15E-05	9.03E-19
5.16E-05	-8.41E-19
5.17E-05	-2.67E-18
5.17E-05	1.88E-18
5.18E-05	2.35E-18
5.19E-05	-9.35E-19
5.20E-05	-2.08E-18
5.21E-05	2.11E-19
5.21E-05	2.63E-18
5.22E-05	-2.63E-19
5.23E-05	-1.25E-18
5.24E-05	-2.56E-19
5.25E-05	1.05E-18
5.26E-05	-6.53E-19
5.26E-05	7.69E-20
5.27E-05	7.39E-20
5.28E-05	-1.23E-18
5.29E-05	1.38E-18
5.30E-05	9.96E-19
5.31E-05	-8.48E-19
5.31E-05	-1.02E-18
5.32E-05	-1.30E-18
5.33E-05	1.97E-18
5.34E-05	1.28E-18
5.35E-05	-5.94E-19
5.35E-05	-2.10E-18
5.36E-05	3.99E-19
5.37E-05	5.65E-19
5.38E-05	-2.40E-19
5.39E-05	9.48E-19
5.40E-05	-2.75E-18
5.40E-05	6.40E-19
5.41E-05	2.59E-18
5.42E-05	-2.24E-19
5.43E-05	-2.90E-18
5.44E-05	-7.45E-19
5.45E-05	1.88E-18
5.45E-05	1.20E-18
5.46E-05	-8.57E-19
5.47E-05	-5.88E-19
5.48E-05	-5.91E-19
5.49E-05	1.07E-18
5.50E-05	9.48E-19
5.50E-05	-9.24E-19
5.51E-05	-2.80E-18
5.52E-05	3.16E-18
5.53E-05	7.08E-19
5.54E-05	6.69E-19
5.54E-05	-1.89E-18
5.55E-05	-1.78E-18
5.56E-05	3.16E-18
5.57E-05	-6.93E-19
5.58E-05	-6.40E-19
5.59E-05	4.34E-19
5.59E-05	6.51E-20
5.60E-05	-8.88E-19
5.61E-05	2.03E-18
5.62E-05	-1.80E-18
5.63E-05	-2.61E-19
5.64E-05	1.78E-18
5.64E-05	-2.00E-18
5.65E-05	5.37E-19
5.66E-05	3.71E-18
5.67E-05	-4.03E-18
5.68E-05	1.57E-19
5.68E-05	2.00E-18
5.69E-05	-1.84E-18
5.70E-05	-3.88E-19
5.71E-05	3.44E-18
5.72E-05	-2.95E-18
5.73E-05	-1.30E-18
5.73E-05	3.08E-18
5.74E-05	-2.27E-18
5.75E-05	-1.27E-18
5.76E-05	5.09E-18
5.77E-05	-3.34E-18
5.78E-05	-3.45E-18
5.78E-05	7.84E-18
5.79E-05	-1.62E-18
5.80E-05	-8.49E-18
5.81E-05	7.94E-18
5.82E-05	3.30E-18
5.83E-05	-1.05E-17
5.83E-05	2.77E-18
5.84E-05	8.18E-18
5.85E-05	-9.34E-18
5.86E-05	-2.45E-18
5.87E-05	1.36E-17
5.87E-05	-5.56E-18
5.88E-05	-1.29E-17
5.89E-05	1.04E-17
5.90E-05	1.06E-17
5.91E-05	-1.41E-17
5.92E-05	-5.80E-18
5.92E-05	1.56E-17
5.93E-05	-3.53E-19
5.94E-05	-1.34E-17
5.95E-05	3.73E-18
5.96E-05	8.95E-18
5.97E-05	-5.79E-19
5.97E-05	-6.36E-18
5.98E-05	-2.97E-18
5.99E-05	2.05E-19
6.00E-05	9.18E-18
6.01E-05	5.27E-18
6.01E-05	-1.25E-17
6.02E-05	-1.37E-17
6.03E-05	7.71E-18
6.04E-05	1.99E-17
6.05E-05	7.53E-18
6.06E-05	-2.24E-17
6.06E-05	-6.91E-17
6.07E-05	-1.42E-16
6.08E-05	-2.73E-16
6.09E-05	-6.91E-16
6.10E-05	-1.97E-15
6.11E-05	-5.42E-15
6.11E-05	-1.37E-14
6.12E-05	-3.15E-14
6.13E-05	-6.64E-14
6.14E-05	-1.27E-13
6.15E-05	-2.20E-13
6.16E-05	-3.31E-13
6.16E-05	-3.97E-13
6.17E-05	-2.41E-13
6.18E-05	5.19E-13
6.19E-05	2.60E-12
6.20E-05	7.17E-12
6.20E-05	1.59E-11
6.21E-05	3.06E-11
6.22E-05	5.26E-11
6.23E-05	8.14E-11
6.24E-05	1.12E-10
6.25E-05	1.31E-10
6.25E-05	1.16E-10
6.26E-05	2.76E-11
6.27E-05	-1.82E-10
6.28E-05	-5.69E-10
6.29E-05	-1.18E-09
6.30E-05	-2.02E-09
6.30E-05	-3.04E-09
6.31E-05	-4.11E-09
6.32E-05	-4.97E-09
6.33E-05	-5.28E-09
6.34E-05	-4.63E-09
6.34E-05	-2.63E-09
6.35E-05	9.92E-10
6.36E-05	6.27E-09
6.37E-05	1.29E-08
6.38E-05	2.02E-08
6.39E-05	2.72E-08
6.39E-05	3.25E-08
6.40E-05	3.51E-08
6.41E-05	3.38E-08
6.42E-05	2.81E-08
6.43E-05	1.80E-08
6.44E-05	4.30E-09
6.44E-05	-1.17E-08
6.45E-05	-2.80E-08
6.46E-05	-4.27E-08
6.47E-05	-5.39E-08
6.48E-05	-6.00E-08
6.49E-05	-6.00E-08
6.49E-05	-5.39E-08
6.50E-05	-4.22E-08
6.51E-05	-2.62E-08
6.52E-05	-7.52E-09
6.53E-05	1.17E-08
6.53E-05	2.96E-08
6.54E-05	4.41E-08
6.55E-05	5.39E-08
6.56E-05	5.81E-08
6.57E-05	5.64E-08
6.58E-05	4.90E-08
6.58E-05	3.69E-08
6.59E-05	2.14E-08
6.60E-05	4.18E-09
6.61E-05	-1.30E-08
6.62E-05	-2.85E-08
6.63E-05	-4.07E-08
6.63E-05	-4.84E-08
6.64E-05	-5.12E-08
6.65E-05	-4.87E-08
6.66E-05	-4.14E-08
6.67E-05	-3.01E-08
6.67E-05	-1.62E-08
6.68E-05	-9.33E-10
6.69E-05	1.40E-08
6.70E-05	2.71E-08
6.71E-05	3.71E-08
6.72E-05	4.32E-08
6.72E-05	4.47E-08
6.73E-05	4.18E-08
6.74E-05	3.47E-08
6.75E-05	2.43E-08
6.76E-05	1.18E-08
6.77E-05	-1.57E-09
6.77E-05	-1.44E-08
6.78E-05	-2.55E-08
6.79E-05	-3.37E-08
6.80E-05	-3.84E-08
6.81E-05	-3.90E-08
6.82E-05	-3.57E-08
6.82E-05	-2.90E-08
6.83E-05	-1.95E-08
6.84E-05	-8.27E-09
6.85E-05	3.45E-09
6.86E-05	1.45E-08
6.86E-05	2.38E-08
6.87E-05	3.05E-08
6.88E-05	3.40E-08
6.89E-05	3.39E-08
6.90E-05	3.04E-08
6.91E-05	2.40E-08
6.91E-05	1.54E-08
6.92E-05	5.42E-09
6.93E-05	-4.83E-09
6.94E-05	-1.43E-08
6.95E-05	-2.21E-08
6.96E-05	-2.75E-08
6.96E-05	-3.00E-08
6.97E-05	-2.94E-08
6.98E-05	-2.58E-08
6.99E-05	-1.98E-08
7.00E-05	-1.20E-08
7.00E-05	-3.13E-09
7.01E-05	5.78E-09
7.02E-05	1.39E-08
7.03E-05	2.04E-08
7.04E-05	2.47E-08
7.05E-05	2.63E-08
7.05E-05	2.53E-08
7.06E-05	2.18E-08
7.07E-05	1.62E-08
7.08E-05	9.15E-09
7.09E-05	1.33E-09
7.10E-05	-6.40E-09
7.10E-05	-1.33E-08
7.11E-05	-1.87E-08
7.12E-05	-2.20E-08
7.13E-05	-2.31E-08
7.14E-05	-2.18E-08
7.15E-05	-1.84E-08
7.15E-05	-1.32E-08
7.16E-05	-6.82E-09
7.17E-05	6.38E-11
7.18E-05	6.76E-09
7.19E-05	1.26E-08
7.19E-05	1.70E-08
7.20E-05	1.96E-08
7.21E-05	2.02E-08
7.22E-05	1.87E-08
7.23E-05	1.54E-08
7.24E-05	1.06E-08
7.24E-05	4.91E-09
7.25E-05	-1.13E-09
7.26E-05	-6.90E-09
7.27E-05	-1.18E-08
7.28E-05	-1.54E-08
7.29E-05	-1.74E-08
7.29E-05	-1.76E-08
7.30E-05	-1.60E-08
7.31E-05	-1.28E-08
7.32E-05	-8.45E-09
7.33E-05	-3.36E-09
7.33E-05	1.93E-09
7.34E-05	6.88E-09
7.35E-05	1.10E-08
7.36E-05	1.39E-08
7.37E-05	1.54E-08
7.38E-05	1.52E-08
7.38E-05	1.36E-08
7.39E-05	1.06E-08
7.40E-05	6.64E-09
7.41E-05	2.11E-09
7.42E-05	-2.50E-09
7.43E-05	-6.74E-09
7.43E-05	-1.02E-08
7.44E-05	-1.25E-08
7.45E-05	-1.35E-08
7.46E-05	-1.32E-08
7.47E-05	-1.15E-08
7.48E-05	-8.72E-09
7.48E-05	-5.13E-09
7.49E-05	-1.12E-09
7.50E-05	2.89E-09
7.51E-05	6.50E-09
7.52E-05	9.37E-09
7.52E-05	1.12E-08
7.53E-05	1.19E-08
7.54E-05	1.14E-08
7.55E-05	9.70E-09
7.56E-05	7.11E-09
7.57E-05	3.88E-09
7.57E-05	3.47E-10
7.58E-05	-3.13E-09
7.59E-05	-6.20E-09
7.60E-05	-8.56E-09
7.61E-05	-1.00E-08
7.62E-05	-1.04E-08
7.62E-05	-9.76E-09
7.63E-05	-8.15E-09
7.64E-05	-5.76E-09
7.65E-05	-2.86E-09
7.66E-05	2.50E-10
7.67E-05	3.25E-09
7.67E-05	5.85E-09
7.68E-05	7.79E-09
7.69E-05	8.90E-09
7.70E-05	9.08E-09
7.71E-05	8.36E-09
7.71E-05	6.81E-09
7.72E-05	4.62E-09
7.73E-05	2.02E-09
7.74E-05	-7.04E-10
7.75E-05	-3.29E-09
7.76E-05	-5.47E-09
7.76E-05	-7.05E-09
7.77E-05	-7.88E-09
7.78E-05	-7.90E-09
7.79E-05	-7.12E-09
7.80E-05	-5.66E-09
7.81E-05	-3.66E-09
7.81E-05	-1.35E-09
7.82E-05	1.04E-09
7.83E-05	3.25E-09
7.84E-05	5.09E-09
7.85E-05	6.36E-09
7.85E-05	6.96E-09
7.86E-05	6.85E-09
7.87E-05	6.05E-09
7.88E-05	4.67E-09
7.89E-05	2.86E-09
7.90E-05	8.05E-10
7.90E-05	-1.27E-09
7.91E-05	-3.17E-09
7.92E-05	-4.69E-09
7.93E-05	-5.71E-09
7.94E-05	-6.12E-09
7.95E-05	-5.91E-09
7.95E-05	-5.12E-09
7.96E-05	-3.83E-09
7.97E-05	-2.19E-09
7.98E-05	-3.78E-10
7.99E-05	1.43E-09
8.00E-05	3.04E-09
8.00E-05	4.30E-09
8.01E-05	5.10E-09
8.02E-05	5.37E-09
8.03E-05	5.09E-09
8.04E-05	4.31E-09
8.04E-05	3.12E-09
8.05E-05	1.64E-09
8.06E-05	4.42E-11
8.07E-05	-1.52E-09
8.08E-05	-2.88E-09
8.09E-05	-3.93E-09
8.09E-05	-4.55E-09
8.10E-05	-4.69E-09
8.11E-05	-4.37E-09
8.12E-05	-3.61E-09
8.13E-05	-2.51E-09
8.14E-05	-1.19E-09
8.14E-05	2.12E-10
8.15E-05	1.56E-09
8.16E-05	2.71E-09
8.17E-05	3.57E-09
8.18E-05	4.04E-09
8.18E-05	4.09E-09
8.19E-05	3.73E-09
8.20E-05	3.01E-09
8.21E-05	2.01E-09
8.22E-05	8.26E-10
8.23E-05	-4.05E-10
8.23E-05	-1.56E-09
8.24E-05	-2.53E-09
8.25E-05	-3.22E-09
8.26E-05	-3.57E-09
8.27E-05	-3.55E-09
8.28E-05	-3.18E-09
8.28E-05	-2.49E-09
8.29E-05	-1.58E-09
8.30E-05	-5.30E-10
8.31E-05	5.44E-10
8.32E-05	1.54E-09
8.33E-05	2.35E-09
8.33E-05	2.90E-09
8.34E-05	3.15E-09
8.35E-05	3.07E-09
8.36E-05	2.69E-09
8.37E-05	2.05E-09
8.37E-05	1.23E-09
8.38E-05	2.96E-10
8.39E-05	-6.39E-10
8.40E-05	-1.48E-09
8.41E-05	-2.16E-09
8.42E-05	-2.60E-09
8.42E-05	-2.77E-09
8.43E-05	-2.65E-09
8.44E-05	-2.28E-09
8.45E-05	-1.68E-09
8.46E-05	-9.33E-10
8.47E-05	-1.11E-10
8.47E-05	6.99E-10
8.48E-05	1.42E-09
8.49E-05	1.98E-09
8.50E-05	2.32E-09
8.51E-05	2.42E-09
8.51E-05	2.28E-09
8.52E-05	1.91E-09
8.53E-05	1.36E-09
8.54E-05	6.91E-10
8.55E-05	-3.28E-11
8.56E-05	-7.34E-10
8.56E-05	-1.34E-09
8.57E-05	-1.80E-09
8.58E-05	-2.07E-09
8.59E-05	-2.12E-09
8.60E-05	-1.95E-09
8.61E-05	-1.60E-09
8.61E-05	-1.09E-09
8.62E-05	-4.92E-10
8.63E-05	1.43E-10
8.64E-05	7.47E-10
8.65E-05	1.26E-09
8.66E-05	1.63E-09
8.66E-05	1.83E-09
8.67E-05	1.84E-09
8.68E-05	1.67E-09
8.69E-05	1.33E-09
8.70E-05	8.68E-10
8.70E-05	3.32E-10
8.71E-05	-2.23E-10
8.72E-05	-7.40E-10
8.73E-05	-1.17E-09
8.74E-05	-1.47E-09
8.75E-05	-1.62E-09
8.75E-05	-1.60E-09
8.76E-05	-1.42E-09
8.77E-05	-1.10E-09
8.78E-05	-6.81E-10
8.79E-05	-2.05E-10
8.80E-05	2.79E-10
8.80E-05	7.22E-10
8.81E-05	1.08E-09
8.82E-05	1.32E-09
8.83E-05	1.42E-09
8.84E-05	1.38E-09
8.84E-05	1.20E-09
8.85E-05	9.03E-10
8.86E-05	5.24E-10
8.87E-05	1.03E-10
8.88E-05	-3.18E-10
8.89E-05	-6.96E-10
8.89E-05	-9.93E-10
8.90E-05	-1.18E-09
8.91E-05	-1.25E-09
8.92E-05	-1.19E-09
8.93E-05	-1.01E-09
8.94E-05	-7.36E-10
8.94E-05	-3.95E-10
8.95E-05	-2.27E-11
8.96E-05	3.42E-10
8.97E-05	6.62E-10
8.98E-05	9.07E-10
8.99E-05	1.06E-09
8.99E-05	1.09E-09
9.00E-05	1.02E-09
9.01E-05	8.48E-10
9.02E-05	5.95E-10
9.03E-05	2.89E-10
9.03E-05	-3.83E-11
9.04E-05	-3.53E-10
9.05E-05	-6.23E-10
9.06E-05	-8.24E-10
9.07E-05	-9.37E-10
9.08E-05	-9.53E-10
9.08E-05	-8.73E-10
9.09E-05	-7.08E-10
9.10E-05	-4.76E-10
9.11E-05	-2.02E-10
9.12E-05	8.43E-11
9.13E-05	3.55E-10
9.13E-05	5.83E-10
9.14E-05	7.46E-10
9.15E-05	8.30E-10
9.16E-05	8.29E-10
9.17E-05	7.44E-10
9.17E-05	5.88E-10
9.18E-05	3.76E-10
9.19E-05	1.32E-10
9.20E-05	-1.18E-10
9.21E-05	-3.50E-10
9.22E-05	-5.41E-10
9.22E-05	-6.72E-10
9.23E-05	-7.33E-10
9.24E-05	-7.18E-10
9.25E-05	-6.31E-10
9.26E-05	-4.84E-10
9.27E-05	-2.92E-10
9.27E-05	-7.57E-11
9.28E-05	1.42E-10
9.29E-05	3.40E-10
9.30E-05	4.98E-10
9.31E-05	6.03E-10
9.32E-05	6.43E-10
9.32E-05	6.19E-10
9.33E-05	5.33E-10
9.34E-05	3.96E-10
9.35E-05	2.23E-10
9.36E-05	3.21E-11
9.36E-05	-1.57E-10
9.37E-05	-3.25E-10
9.38E-05	-4.56E-10
9.39E-05	-5.38E-10
9.40E-05	-5.64E-10
9.41E-05	-5.32E-10
9.41E-05	-4.48E-10
9.42E-05	-3.22E-10
9.43E-05	-1.66E-10
9.44E-05	1.53E-12
9.45E-05	1.65E-10
9.46E-05	3.08E-10
9.46E-05	4.15E-10
9.47E-05	4.79E-10
9.48E-05	4.93E-10
9.49E-05	4.57E-10
9.50E-05	3.76E-10
9.50E-05	2.59E-10
9.51E-05	1.20E-10
9.52E-05	-2.79E-11
9.53E-05	-1.69E-10
9.54E-05	-2.89E-10
9.55E-05	-3.77E-10
9.55E-05	-4.25E-10
9.56E-05	-4.29E-10
9.57E-05	-3.89E-10
9.58E-05	-3.12E-10
9.59E-05	-2.06E-10
9.60E-05	-8.21E-11
9.60E-05	4.69E-11
9.61E-05	1.68E-10
9.62E-05	2.69E-10
9.63E-05	3.40E-10
9.64E-05	3.75E-10
9.65E-05	3.72E-10
9.65E-05	3.32E-10
9.66E-05	2.59E-10
9.67E-05	1.62E-10
9.68E-05	5.17E-11
9.69E-05	-6.10E-11
9.69E-05	-1.65E-10
9.70E-05	-2.49E-10
9.71E-05	-3.06E-10
9.72E-05	-3.31E-10
9.73E-05	-3.22E-10
9.74E-05	-2.81E-10
9.74E-05	-2.13E-10
9.75E-05	-1.25E-10
9.76E-05	-2.74E-11
9.77E-05	7.06E-11
9.78E-05	1.59E-10
9.79E-05	2.29E-10
9.79E-05	2.74E-10
9.80E-05	2.91E-10
9.81E-05	2.77E-10
9.82E-05	2.37E-10
9.83E-05	1.73E-10
9.83E-05	9.45E-11
9.84E-05	8.11E-12
9.85E-05	-7.67E-11
9.86E-05	-1.52E-10
9.87E-05	-2.09E-10
9.88E-05	-2.44E-10
9.88E-05	-2.54E-10
9.89E-05	-2.38E-10
9.90E-05	-1.98E-10


==> figures/wouter_disp_time_3D.dat <==
0	0
1.10E-07	-2.96E-147
2.20E-07	-1.00E-144
3.30E-07	-6.85E-140
4.40E-07	-1.46E-136
5.50E-07	-1.69E-133
6.60E-07	-6.00E-131
7.70E-07	-7.92E-129
8.80E-07	-3.87E-128
9.90E-07	8.41E-125
1.10E-06	4.06E-123
1.21E-06	-1.31E-121
1.32E-06	-4.77E-120
1.43E-06	1.91E-118
1.54E-06	1.01E-117
1.65E-06	-1.06E-115
1.76E-06	1.60E-114
1.87E-06	-1.37E-113
1.98E-06	-1.51E-112
2.09E-06	6.08E-111
2.20E-06	-5.93E-110
2.31E-06	-1.37E-108
2.42E-06	2.24E-106
2.53E-06	-1.39E-104
2.64E-06	-2.02E-103
2.75E-06	4.07E-101
2.86E-06	5.72E-100
2.97E-06	-5.49E-98
3.08E-06	-3.13E-96
3.19E-06	-1.03E-95
3.30E-06	4.95E-93
3.41E-06	2.37E-91
3.52E-06	1.47E-90
3.63E-06	-2.76E-88
3.74E-06	-1.08E-86
3.85E-06	-1.99E-85
3.96E-06	3.87E-84
4.07E-06	2.31E-82
4.18E-06	6.47E-81
4.29E-06	7.66E-80
4.40E-06	2.97E-80
4.51E-06	-5.10E-77
4.62E-06	-1.51E-75
4.73E-06	-3.10E-74
4.84E-06	-2.75E-73
4.95E-06	1.15E-72
5.06E-06	1.74E-70
5.17E-06	4.10E-69
5.28E-06	6.82E-68
5.39E-06	5.51E-67
5.50E-06	1.19E-66
5.61E-06	-1.37E-64
5.72E-06	-2.85E-63
5.83E-06	-4.14E-62
5.94E-06	-3.17E-61
6.05E-06	-4.82E-61
6.16E-06	5.54E-59
6.27E-06	1.22E-57
6.38E-06	1.96E-56
6.49E-06	2.02E-55
6.60E-06	2.42E-54
6.71E-06	1.22E-53
6.82E-06	4.95E-53
6.93E-06	-5.25E-52
7.04E-06	-1.64E-50
7.15E-06	-1.72E-49
7.26E-06	-2.37E-48
7.37E-06	-1.96E-47
7.48E-06	-1.66E-46
7.59E-06	-1.21E-45
7.70E-06	-6.32E-45
7.81E-06	-4.11E-44
7.92E-06	-1.37E-43
8.03E-06	-2.46E-43
8.14E-06	1.48E-42
8.25E-06	4.77E-41
8.36E-06	3.10E-40
8.47E-06	2.90E-39
8.58E-06	2.46E-38
8.69E-06	1.75E-37
8.80E-06	1.39E-36
8.91E-06	8.01E-36
9.02E-06	4.16E-35
9.13E-06	1.75E-34
9.24E-06	4.22E-34
9.35E-06	-6.62E-34
9.46E-06	-1.20E-32
9.57E-06	-7.79E-32
9.68E-06	-3.23E-31
9.79E-06	-7.74E-31
9.90E-06	-4.63E-31
1.00E-05	5.13E-30
1.01E-05	2.81E-29
1.02E-05	7.92E-29
1.03E-05	1.32E-28
1.05E-05	2.08E-28
1.06E-05	3.88E-28
1.07E-05	-5.14E-28
1.08E-05	-1.04E-26
1.09E-05	-4.11E-26
1.10E-05	-6.59E-26
1.11E-05	9.35E-26
1.12E-05	6.03E-25
1.13E-05	8.37E-25
1.14E-05	-7.93E-25
1.16E-05	-3.59E-24
1.17E-05	-1.96E-24
1.18E-05	2.69E-24
1.19E-05	-1.64E-24
1.20E-05	-3.69E-25
1.21E-05	5.23E-23
1.22E-05	6.32E-23
1.23E-05	-2.00E-22
1.24E-05	-4.19E-22
1.25E-05	5.89E-22
1.27E-05	1.53E-21
1.28E-05	-2.13E-21
1.29E-05	-3.39E-21
1.30E-05	8.11E-21
1.31E-05	1.53E-21
1.32E-05	-2.02E-20
1.33E-05	2.01E-20
1.34E-05	1.34E-20
1.35E-05	-5.92E-20
1.36E-05	6.02E-20
1.38E-05	2.97E-21
1.39E-05	-9.45E-20
1.40E-05	1.40E-19
1.41E-05	-1.07E-19
1.42E-05	2.03E-20
1.43E-05	4.70E-20
1.44E-05	-4.81E-20
1.45E-05	7.53E-23
1.46E-05	5.67E-20
1.47E-05	-9.52E-20
1.49E-05	1.34E-19
1.50E-05	-1.97E-19
1.51E-05	3.40E-19
1.52E-05	-6.20E-19
1.53E-05	1.04E-18
1.54E-05	-1.62E-18
1.55E-05	2.19E-18
1.56E-05	-2.58E-18
1.57E-05	2.47E-18
1.58E-05	-1.25E-18
1.60E-05	-1.47E-18
1.61E-05	5.43E-18
1.62E-05	-9.07E-18
1.63E-05	8.96E-18
1.64E-05	-2.32E-18
1.65E-05	-1.14E-17
1.66E-05	7.59E-18
1.67E-05	-3.30E-17
1.68E-05	-1.54E-16
1.69E-05	-5.19E-16
1.71E-05	-1.82E-15
1.72E-05	-6.28E-15
1.73E-05	-1.92E-14
1.74E-05	-5.11E-14
1.75E-05	-1.16E-13
1.76E-05	-2.15E-13
1.77E-05	-2.81E-13
1.78E-05	-3.20E-14
1.79E-05	1.30E-12
1.80E-05	5.36E-12
1.82E-05	1.49E-11
1.83E-05	3.35E-11
1.84E-05	6.26E-11
1.85E-05	9.63E-11
1.86E-05	1.11E-10
1.87E-05	5.27E-11
1.88E-05	-1.67E-10
1.89E-05	-6.60E-10
1.90E-05	-1.51E-09
1.91E-05	-2.71E-09
1.93E-05	-4.01E-09
1.94E-05	-4.88E-09
1.95E-05	-4.52E-09
1.96E-05	-2.04E-09
1.97E-05	3.18E-09
1.98E-05	1.10E-08
1.99E-05	2.03E-08
2.00E-05	2.89E-08
2.01E-05	3.38E-08
2.02E-05	3.26E-08
2.04E-05	2.37E-08
2.05E-05	7.50E-09
2.06E-05	-1.33E-08
2.07E-05	-3.44E-08
2.08E-05	-5.12E-08
2.09E-05	-5.96E-08
2.10E-05	-5.72E-08
2.11E-05	-4.42E-08
2.12E-05	-2.29E-08
2.13E-05	2.45E-09
2.15E-05	2.71E-08
2.16E-05	4.63E-08
2.17E-05	5.66E-08
2.18E-05	5.65E-08
2.19E-05	4.61E-08
2.20E-05	2.78E-08
2.21E-05	5.17E-09
2.22E-05	-1.76E-08
2.23E-05	-3.64E-08
2.24E-05	-4.80E-08
2.26E-05	-5.06E-08
2.27E-05	-4.40E-08
2.28E-05	-2.97E-08
2.29E-05	-1.05E-08
2.30E-05	9.79E-09
2.31E-05	2.76E-08
2.32E-05	3.99E-08
2.33E-05	4.45E-08
2.34E-05	4.10E-08
2.35E-05	3.02E-08
2.37E-05	1.44E-08
2.38E-05	-3.45E-09
2.39E-05	-2.00E-08
2.40E-05	-3.24E-08
2.41E-05	-3.85E-08
2.42E-05	-3.75E-08
2.43E-05	-2.98E-08
2.44E-05	-1.70E-08
2.45E-05	-1.56E-09
2.46E-05	1.36E-08
2.48E-05	2.57E-08
2.49E-05	3.28E-08
2.50E-05	3.38E-08
2.51E-05	2.86E-08
2.52E-05	1.85E-08
2.53E-05	5.41E-09
2.54E-05	-8.18E-09
2.55E-05	-1.98E-08
2.56E-05	-2.75E-08
2.57E-05	-2.99E-08
2.59E-05	-2.69E-08
2.60E-05	-1.91E-08
2.61E-05	-8.23E-09
2.62E-05	3.77E-09
2.63E-05	1.47E-08
2.64E-05	2.25E-08
2.65E-05	2.61E-08
2.66E-05	2.48E-08
2.67E-05	1.91E-08
2.68E-05	1.02E-08
2.70E-05	-2.36E-10
2.71E-05	-1.02E-08
2.72E-05	-1.81E-08
2.73E-05	-2.24E-08
2.74E-05	-2.25E-08
2.75E-05	-1.85E-08
2.76E-05	-1.14E-08
2.77E-05	-2.50E-09
2.78E-05	6.55E-09
2.79E-05	1.41E-08
2.81E-05	1.88E-08
2.82E-05	2.00E-08
2.83E-05	1.76E-08
2.84E-05	1.21E-08
2.85E-05	4.55E-09
2.86E-05	-3.49E-09
2.87E-05	-1.06E-08
2.88E-05	-1.56E-08
2.89E-05	-1.76E-08
2.90E-05	-1.63E-08
2.92E-05	-1.22E-08
2.93E-05	-6.00E-09
2.94E-05	1.04E-09
2.95E-05	7.64E-09
2.96E-05	1.26E-08
2.97E-05	1.52E-08
2.98E-05	1.49E-08
2.99E-05	1.19E-08
3.00E-05	6.95E-09
3.01E-05	8.87E-10
3.03E-05	-5.12E-09
3.04E-05	-9.99E-09
3.05E-05	-1.29E-08
3.06E-05	-1.34E-08
3.07E-05	-1.14E-08
3.08E-05	-7.49E-09
3.09E-05	-2.35E-09
3.10E-05	3.02E-09
3.11E-05	7.66E-09
3.12E-05	1.08E-08
3.14E-05	1.18E-08
3.15E-05	1.07E-08
3.16E-05	7.69E-09
3.17E-05	3.42E-09
3.18E-05	-1.31E-09
3.19E-05	-5.64E-09
3.20E-05	-8.80E-09
3.21E-05	-1.03E-08
3.22E-05	-9.83E-09
3.23E-05	-7.63E-09
3.25E-05	-4.15E-09
3.26E-05	-3.99E-11
3.27E-05	3.93E-09
3.28E-05	7.05E-09
3.29E-05	8.79E-09
3.30E-05	8.89E-09
3.31E-05	7.38E-09
3.32E-05	4.60E-09
3.33E-05	1.09E-09
3.34E-05	-2.49E-09
3.36E-05	-5.50E-09
3.37E-05	-7.41E-09
3.38E-05	-7.91E-09
3.39E-05	-6.98E-09
3.40E-05	-4.82E-09
3.41E-05	-1.87E-09
3.42E-05	1.31E-09
3.43E-05	4.14E-09
3.44E-05	6.13E-09
3.45E-05	6.94E-09
3.47E-05	6.47E-09
3.48E-05	4.85E-09
3.49E-05	2.42E-09
3.50E-05	-3.60E-10
3.51E-05	-2.98E-09
3.52E-05	-4.97E-09
3.53E-05	-5.99E-09
3.54E-05	-5.90E-09
3.55E-05	-4.75E-09
3.56E-05	-2.79E-09
3.58E-05	-3.91E-10
3.59E-05	1.99E-09
3.60E-05	3.93E-09
3.61E-05	5.09E-09
3.62E-05	5.29E-09
3.63E-05	4.54E-09
3.64E-05	2.99E-09
3.65E-05	9.61E-10
3.66E-05	-1.17E-09
3.67E-05	-3.01E-09
3.69E-05	-4.25E-09
3.70E-05	-4.68E-09
3.71E-05	-4.25E-09
3.72E-05	-3.07E-09
3.73E-05	-1.38E-09
3.74E-05	5.01E-10
3.75E-05	2.22E-09
3.76E-05	3.48E-09
3.77E-05	4.07E-09
3.78E-05	3.91E-09
3.80E-05	3.04E-09
3.81E-05	1.66E-09
3.82E-05	3.14E-11
3.83E-05	-1.55E-09
3.84E-05	-2.79E-09
3.85E-05	-3.49E-09
3.86E-05	-3.54E-09
3.87E-05	-2.94E-09
3.88E-05	-1.84E-09
3.89E-05	-4.46E-10
3.91E-05	9.80E-10
3.92E-05	2.18E-09
3.93E-05	2.94E-09
3.94E-05	3.15E-09
3.95E-05	2.79E-09
3.96E-05	1.93E-09
3.97E-05	7.62E-10
3.98E-05	-5.06E-10
3.99E-05	-1.64E-09
4.00E-05	-2.44E-09
4.02E-05	-2.77E-09
4.03E-05	-2.59E-09
4.04E-05	-1.96E-09
4.05E-05	-9.90E-10
4.06E-05	1.20E-10
4.07E-05	1.17E-09
4.08E-05	1.97E-09
4.09E-05	2.39E-09
4.10E-05	2.37E-09
4.11E-05	1.92E-09
4.13E-05	1.14E-09
4.14E-05	1.83E-10
4.15E-05	-7.74E-10
4.16E-05	-1.56E-09
4.17E-05	-2.03E-09
4.18E-05	-2.13E-09
4.19E-05	-1.84E-09
4.20E-05	-1.22E-09
4.21E-05	-4.14E-10
4.22E-05	4.42E-10
4.24E-05	1.19E-09
4.25E-05	1.70E-09
4.26E-05	1.88E-09
4.27E-05	1.72E-09
4.28E-05	1.26E-09
4.29E-05	5.84E-10
4.30E-05	-1.71E-10
4.31E-05	-8.69E-10
4.32E-05	-1.39E-09
4.33E-05	-1.64E-09
4.35E-05	-1.58E-09
4.36E-05	-1.25E-09
4.37E-05	-6.99E-10
4.38E-05	-4.46E-11
4.39E-05	5.95E-10
4.40E-05	1.11E-09
4.41E-05	1.40E-09
4.42E-05	1.43E-09
4.43E-05	1.21E-09
4.44E-05	7.71E-10
4.46E-05	2.13E-10
4.47E-05	-3.63E-10
4.48E-05	-8.54E-10
4.49E-05	-1.17E-09
4.50E-05	-1.27E-09
4.51E-05	-1.14E-09
4.52E-05	-8.06E-10
4.53E-05	-3.40E-10
4.54E-05	1.71E-10
4.55E-05	6.32E-10
4.57E-05	9.65E-10
4.58E-05	1.11E-09
4.59E-05	1.06E-09
4.60E-05	8.11E-10
4.61E-05	4.30E-10
4.62E-05	-1.49E-11
4.63E-05	-4.42E-10
4.64E-05	-7.74E-10
4.65E-05	-9.57E-10
4.66E-05	-9.61E-10
4.68E-05	-7.93E-10
4.69E-05	-4.89E-10
4.70E-05	-1.08E-10
4.71E-05	2.79E-10
4.72E-05	6.03E-10
4.73E-05	8.08E-10
4.74E-05	8.62E-10
4.75E-05	7.59E-10
4.76E-05	5.24E-10
4.77E-05	2.03E-10
4.79E-05	-1.44E-10
4.80E-05	-4.52E-10
4.81E-05	-6.70E-10
4.82E-05	-7.61E-10
4.83E-05	-7.12E-10
4.84E-05	-5.37E-10
4.85E-05	-2.72E-10
4.86E-05	3.25E-11
4.87E-05	3.22E-10
4.88E-05	5.43E-10
4.90E-05	6.60E-10
4.91E-05	6.55E-10
4.92E-05	5.32E-10
4.93E-05	3.18E-10
4.94E-05	5.50E-11
4.95E-05	-2.09E-10
4.96E-05	-4.27E-10
4.97E-05	-5.61E-10
4.98E-05	-5.91E-10
4.99E-05	-5.13E-10
5.01E-05	-3.46E-10
5.02E-05	-1.23E-10
5.03E-05	1.15E-10
5.04E-05	3.24E-10
5.05E-05	4.68E-10
5.06E-05	5.23E-10
5.07E-05	4.82E-10
5.08E-05	3.57E-10
5.09E-05	1.73E-10
5.10E-05	-3.59E-11
5.12E-05	-2.31E-10
5.13E-05	-3.78E-10
5.14E-05	-4.52E-10
5.15E-05	-4.44E-10
5.16E-05	-3.56E-10
5.17E-05	-2.08E-10
5.18E-05	-2.81E-11
5.19E-05	1.51E-10
5.20E-05	2.96E-10
5.21E-05	3.84E-10
5.23E-05	4.00E-10
5.24E-05	3.44E-10
5.25E-05	2.29E-10
5.26E-05	7.62E-11
5.27E-05	-8.47E-11
5.28E-05	-2.25E-10
5.29E-05	-3.20E-10
5.30E-05	-3.54E-10
5.31E-05	-3.24E-10
5.32E-05	-2.36E-10
5.34E-05	-1.09E-10
5.35E-05	3.32E-11
5.36E-05	1.65E-10
5.37E-05	2.62E-10
5.38E-05	3.08E-10
5.39E-05	2.96E-10
5.40E-05	2.30E-10
5.41E-05	1.24E-10
5.42E-05	1.59E-13
5.43E-05	-1.18E-10
5.45E-05	-2.08E-10


==> figures/wouter_radial_disp_freq.dat <==
0	-9.12E-11
7.85714E-09	-9.06E-11
1.57143E-08	-8.99E-11
2.35714E-08	-8.92E-11
3.14286E-08	-8.86E-11
3.92857E-08	-8.79E-11
4.71429E-08	-8.72E-11
5.5E-08	-8.66E-11
6.28571E-08	-8.59E-11
7.07143E-08	-8.52E-11
7.85714E-08	-8.46E-11
8.64286E-08	-8.39E-11
9.42857E-08	-8.32E-11
1.02143E-07	-8.26E-11
1.1E-07	-8.19E-11
1.17857E-07	-8.12E-11
1.25714E-07	-8.06E-11
1.33571E-07	-7.99E-11
1.41429E-07	-7.92E-11
1.49286E-07	-7.86E-11
1.57143E-07	-7.79E-11
0.000000165	-7.72E-11
1.72857E-07	-7.66E-11
1.80714E-07	-7.59E-11
1.88571E-07	-7.52E-11
1.96429E-07	-7.46E-11
2.04286E-07	-7.39E-11
2.12143E-07	-7.32E-11
0.00000022	-7.26E-11

==> figures/wouter_radial_disp_freq_3D.dat <==
0	-4.69848E-11
3.3579E-07	-4.6995E-11
6.7158E-07	-4.71973E-11
1.00737E-06	-4.75892E-11
1.34316E-06	-4.81661E-11
1.67895E-06	-4.89215E-11
2.01474E-06	-4.98473E-11
2.35053E-06	-5.09342E-11
2.68632E-06	-5.2172E-11
3.02211E-06	-5.35505E-11
3.48037E-06	-5.55987E-11
3.93864E-06	-5.78495E-11
4.3969E-06	-6.02776E-11
4.85517E-06	-6.28602E-11
5.31344E-06	-6.55769E-11
5.7717E-06	-6.84095E-11
6.22997E-06	-7.13421E-11
6.68823E-06	-7.43611E-11
7.1465E-06	-7.74544E-11
7.71834E-06	-8.1327E-11
8.29018E-06	-8.52576E-11
8.86203E-06	-8.92307E-11
9.43387E-06	-9.32335E-11
1.00057E-05	-9.72553E-11
1.05776E-05	-1.01287E-10
1.11494E-05	-1.05321E-10
1.17212E-05	-1.09352E-10
1.22931E-05	-1.13373E-10
1.28028E-05	-1.16877E-10
1.33126E-05	-1.20347E-10
1.38223E-05	-1.2378E-10
1.43321E-05	-1.27174E-10
1.48418E-05	-1.30527E-10
1.53516E-05	-1.33837E-10
1.58613E-05	-1.37102E-10
1.6371E-05	-1.40323E-10
1.68808E-05	-1.43496E-10
1.72274E-05	-1.4556E-10
1.75739E-05	-1.47605E-10
1.79205E-05	-1.49632E-10
1.82671E-05	-1.5164E-10
1.86137E-05	-1.53628E-10
1.89603E-05	-1.55596E-10
1.93068E-05	-1.57543E-10
1.96534E-05	-1.59469E-10
0.00002	-1.61374E-10
2.03002E-05	-1.62829E-10
2.05972E-05	-1.64232E-10
2.08918E-05	-1.65583E-10
2.11849E-05	-1.66885E-10
2.14776E-05	-1.68138E-10
2.17707E-05	-1.69345E-10
2.20653E-05	-1.70508E-10
2.23622E-05	-1.71627E-10
2.26624E-05	-1.72706E-10
2.29835E-05	-1.73713E-10
2.33006E-05	-1.74661E-10
2.36148E-05	-1.75552E-10
2.39272E-05	-1.76387E-10
2.42391E-05	-1.77168E-10
2.45516E-05	-1.77896E-10
2.48658E-05	-1.78573E-10
2.51829E-05	-1.792E-10
2.55039E-05	-1.7978E-10
2.58042E-05	-1.80148E-10
2.61011E-05	-1.80479E-10
2.63957E-05	-1.80772E-10
2.66888E-05	-1.81029E-10
2.69815E-05	-1.81249E-10
2.72746E-05	-1.81435E-10
2.75692E-05	-1.81586E-10
2.78661E-05	-1.81704E-10
2.81664E-05	-1.81788E-10


==> figures/wouter_radial_stress_freq.dat <==
0	-458562.4769
7.85714E-09	-454741.9185
1.57143E-08	-450918.3533
2.35714E-08	-447091.7813
3.14286E-08	-443262.2026
3.92857E-08	-439429.617
4.71429E-08	-435594.0247
5.5E-08	-431755.4256
6.28571E-08	-427913.8197
7.07143E-08	-424069.207
7.85714E-08	-420221.5876
8.64286E-08	-416370.9613
9.42857E-08	-412517.3283
1.02143E-07	-408660.6885
1.1E-07	-404801.0419
1.17857E-07	-400938.3885
1.25714E-07	-397072.7283
1.33571E-07	-393204.0614
1.41429E-07	-389332.3877
1.49286E-07	-385457.7071
1.57143E-07	-381580.0199
0.000000165	-377699.3258
1.72857E-07	-373815.6249
1.80714E-07	-369928.9173
1.88571E-07	-366039.2028
1.96429E-07	-362146.4816
2.04286E-07	-358250.7536
2.12143E-07	-354352.0188
0.00000022	-350450.2773


==> figures/wouter_stress_x.dat <==
0.00E+00	-356021.1564
7.86E-09	-366434.18
1.57E-08	-376615.8424
2.36E-08	-386571.1988
3.14E-08	-396305.1719
3.93E-08	-405822.5564
4.71E-08	-415128.023
5.50E-08	-424226.1228
6.29E-08	-433121.2911
7.07E-08	-441817.8514
7.86E-08	-450320.0189
8.64E-08	-458631.904
9.43E-08	-466757.516
1.02E-07	-474700.7661
1.10E-07	-482465.4704
1.18E-07	-490055.3532
1.26E-07	-497474.0501
1.34E-07	-504725.1103
1.41E-07	-511811.9995
1.49E-07	-518738.1026
1.57E-07	-525506.7263
1.65E-07	-532121.1012
1.73E-07	-538584.3844
1.81E-07	-544899.6616
1.89E-07	-551069.9495
1.96E-07	-557098.1976
2.04E-07	-562987.2904
2.12E-07	-568740.0492
2.20E-07	-574359.2343


==> figures/wouter_stress_y.dat <==
0.00E+00	-721746.5724
7.86E-09	-732131.2466
1.57E-08	-742452.1536
2.36E-08	-752711.4554
3.14E-08	-762911.2645
3.93E-08	-773053.6456
4.71E-08	-783140.6174
5.50E-08	-793174.1538
6.29E-08	-803156.1861
7.07E-08	-813088.6041
7.86E-08	-822973.2576
8.64E-08	-832811.9579
9.43E-08	-842606.4792
1.02E-07	-852358.5598
1.10E-07	-862069.9031
1.18E-07	-871742.1794
1.26E-07	-881377.0265
1.34E-07	-890976.0513
1.41E-07	-900540.8305
1.49E-07	-910072.9116
1.57E-07	-919573.8143
1.65E-07	-929045.0314
1.73E-07	-938488.0293
1.81E-07	-947904.2494
1.89E-07	-957295.1088
1.96E-07	-966662.0011
2.04E-07	-976006.2972
2.12E-07	-985329.3464
2.20E-07	-994632.4767


==> figures/wouter_stress_z.dat <==
0.00E+00	109255.6578
7.86E-09	105675.0561
1.57E-08	102177.6417
2.36E-08	98761.39953
3.14E-08	95424.36534
3.93E-08	92164.62435
4.71E-08	88980.30942
5.50E-08	85869.59944
6.29E-08	82830.71783
7.07E-08	79861.93101
7.86E-08	76961.54693
8.64E-08	74127.91381
9.43E-08	71359.41868
1.02E-07	68654.48619
1.10E-07	66011.57734
1.18E-07	63429.18831
1.26E-07	60905.84935
1.34E-07	58440.12361
1.41E-07	56030.60615
1.49E-07	53675.92288
1.57E-07	51374.72959
1.65E-07	49125.71102
1.73E-07	46927.5799
1.81E-07	44779.0761
1.89E-07	42678.96578
1.96E-07	40626.04054
2.04E-07	38619.11666
2.12E-07	36657.03429
2.20E-07	34738.65675

